Instabilities of Super-Time-Stepping Methods on the Heston Stochastic Volatility Model

This note explores in more details instabilities of explicit super-time-stepping schemes, such as the Runge-Kutta-Chebyshev or Runge-Kutta-Legendre schemes, noticed in the litterature, when applied to the Heston stochastic volatility model. The stability remarks are relevant beyond the scope of super-time-stepping schemes.

==> foulon_atm_time_convergence.txt <==
0.0 RKC2 UpwindingThreshold 1024 100 50 1.090976837642956e-7 0.49728007
0.0 RKC2 UpwindingThreshold 768 100 50 1.908950476600573e-7 0.411836647
0.0 RKC2 UpwindingThreshold 512 100 50 4.2445376736327435e-7 0.328933778
0.0 RKC2 UpwindingThreshold 384 100 50 7.496231843771798e-7 0.274483759
0.0 RKC2 UpwindingThreshold 256 100 50 1.679547166384187e-6 0.208918795
0.0 RKC2 UpwindingThreshold 192 100 50 2.97973627848365e-6 0.187978746
0.0 RKC2 UpwindingThreshold 128 100 50 6.6990293404630186e-6 0.1453951
0.0 RKC2 UpwindingThreshold 96 100 50 1.1923344956777799e-5 0.130080848
0.0 RKC2 UpwindingThreshold 64 100 50 2.693687623837941e-5 0.11321839
0.0 RKC2 UpwindingThreshold 56 100 50 3.5251568897665316e-5 0.105387918
0.0 RKC2 UpwindingThreshold 48 100 50 4.8118996426122516e-5 0.087058548
0.0 RKC2 UpwindingThreshold 32 100 50 0.00010942429067885828 0.070232836
0.0 RKC2 UpwindingThreshold 24 100 50 0.00019673624587382944 0.062909074
0.0 RKC2 UpwindingThreshold 16 100 50 0.0004532274641021579 0.049188572
0.0 RKC2 UpwindingThreshold 12 100 50 0.0008259285633678232 0.041885463
0.0 RKC2 UpwindingThreshold 8 100 50 0.001963303903774883 0.035973232
0.0 RKC2 UpwindingThreshold 6 100 50 0.003786481967541891 0.035968747
0.0 RKC2 UpwindingThreshold 4 100 50 0.011324106981650539 0.025974083
0.0 RKC2 Foulon 1024 100 50 1.0920078737826212e-7 0.483978117
0.0 RKC2 Foulon 768 100 50 1.910616184479461e-7 0.404289176
0.0 RKC2 Foulon 512 100 50 4.2480444383508376e-7 0.32440704
0.0 RKC2 Foulon 384 100 50 7.502365501319596e-7 0.269126291
0.0 RKC2 Foulon 256 100 50 1.680901282657724e-6 0.205212765
0.0 RKC2 Foulon 192 100 50 2.9821256502695817e-6 0.184922525
0.0 RKC2 Foulon 128 100 50 6.704387328252904e-6 0.144067803
0.0 RKC2 Foulon 96 100 50 1.1932857803650086e-5 0.123139026
0.0 RKC2 Foulon 64 100 50 0.00012907591440996282 0.094388241
0.0 RKC2 Foulon 56 100 50 1.2870047259684643 0.090371449
0.0 RKC2 Foulon 48 100 50 6833.404704703099 0.091412189
0.0 RKC2 Foulon 32 100 50 2.402258346045822e9 0.065397254
0.0 RKC2 Foulon 24 100 50 6.1474195571929756e10 0.056467618
0.0 RKC2 Foulon 16 100 50 9.389566154777369e9 0.047324663
0.0 RKC2 Foulon 12 100 50 3.514853980369013e9 0.040027667
0.0 RKC2 Foulon 8 100 50 1.56403657908853e8 0.033161477
0.0 RKC2 Foulon 6 100 50 772494.7554515295 0.027979828
0.0 RKC2 Foulon 4 100 50 28229.995241189452 0.026519619
0.0 RKC2 OSullivan 1024 100 50 1.0900556874792067e-7 0.575110553
0.0 RKC2 OSullivan 768 100 50 1.9072605903054773e-7 0.482624466
0.0 RKC2 OSullivan 512 100 50 4.240633809202213e-7 0.378863063
0.0 RKC2 OSullivan 384 100 50 7.489293393582373e-7 0.300729432
0.0 RKC2 OSullivan 256 100 50 1.6779746208370516e-6 0.234785422
0.0 RKC2 OSullivan 192 100 50 2.9769411394897202e-6 0.201860484
0.0 RKC2 OSullivan 128 100 50 6.692734139784724e-6 0.165311681
0.0 RKC2 OSullivan 96 100 50 1.1912125088865764e-5 0.137894383
0.0 RKC2 OSullivan 64 100 50 2.691147345914577e-5 0.105293811
0.0 RKC2 OSullivan 56 100 50 3.521831942489161e-5 0.095118358
0.0 RKC2 OSullivan 48 100 50 4.807355139436751e-5 0.088127885
0.0 RKC2 OSullivan 32 100 50 0.00010932066867093793 0.072391073
0.0 RKC2 OSullivan 24 100 50 0.00019654948785019936 0.058116167
0.0 RKC2 OSullivan 16 100 50 0.0004527954085324242 0.048515876
0.0 RKC2 OSullivan 12 100 50 0.0008251390983392991 0.042167968
0.0 RKC2 OSullivan 8 100 50 0.0019614398938687977 0.033856495
0.0 RKC2 OSullivan 6 100 50 0.003783028008359108 0.03025753
0.0 RKC2 OSullivan 4 100 50 0.011315521060330978 0.023389808


==> foulon_time_convergence.txt <==
S Scheme Upwinding N M L Error Time
0.0 RKC2 UpwindingThreshold 1024 100 50 1.090976837642956e-7 0.49728007
0.0 RKC2 UpwindingThreshold 768 100 50 1.908950476600573e-7 0.411836647
0.0 RKC2 UpwindingThreshold 512 100 50 4.2445376736327435e-7 0.328933778
0.0 RKC2 UpwindingThreshold 384 100 50 7.496231843771798e-7 0.274483759
0.0 RKC2 UpwindingThreshold 256 100 50 1.679547166384187e-6 0.208918795
0.0 RKC2 UpwindingThreshold 192 100 50 2.97973627848365e-6 0.187978746
0.0 RKC2 UpwindingThreshold 128 100 50 6.6990293404630186e-6 0.1453951
0.0 RKC2 UpwindingThreshold 96 100 50 1.1923344956777799e-5 0.130080848
0.0 RKC2 UpwindingThreshold 64 100 50 2.693687623837941e-5 0.11321839
0.0 RKC2 UpwindingThreshold 56 100 50 3.5251568897665316e-5 0.105387918
0.0 RKC2 UpwindingThreshold 48 100 50 4.8118996426122516e-5 0.087058548
0.0 RKC2 UpwindingThreshold 32 100 50 0.00010942429067885828 0.070232836
0.0 RKC2 UpwindingThreshold 24 100 50 0.00019673624587382944 0.062909074
0.0 RKC2 UpwindingThreshold 16 100 50 0.0004532274641021579 0.049188572
0.0 RKC2 UpwindingThreshold 12 100 50 0.0008259285633678232 0.041885463
0.0 RKC2 UpwindingThreshold 8 100 50 0.001963303903774883 0.035973232
0.0 RKC2 UpwindingThreshold 6 100 50 0.003786481967541891 0.035968747
0.0 RKC2 UpwindingThreshold 4 100 50 0.011324106981650539 0.025974083
0.0 RKC2 Foulon 1024 100 50 1.0920078737826212e-7 0.483978117
0.0 RKC2 Foulon 768 100 50 1.910616184479461e-7 0.404289176
0.0 RKC2 Foulon 512 100 50 4.2480444383508376e-7 0.32440704
0.0 RKC2 Foulon 384 100 50 7.502365501319596e-7 0.269126291
0.0 RKC2 Foulon 256 100 50 1.680901282657724e-6 0.205212765
0.0 RKC2 Foulon 192 100 50 2.9821256502695817e-6 0.184922525
0.0 RKC2 Foulon 128 100 50 6.704387328252904e-6 0.144067803
0.0 RKC2 Foulon 96 100 50 1.1932857803650086e-5 0.123139026
0.0 RKC2 Foulon 64 100 50 0.00012907591440996282 0.094388241
0.0 RKC2 Foulon 56 100 50 1.2870047259684643 0.090371449
0.0 RKC2 Foulon 48 100 50 6833.404704703099 0.091412189
0.0 RKC2 Foulon 32 100 50 2.402258346045822e9 0.065397254
0.0 RKC2 Foulon 24 100 50 6.1474195571929756e10 0.056467618
0.0 RKC2 Foulon 16 100 50 9.389566154777369e9 0.047324663
0.0 RKC2 Foulon 12 100 50 3.514853980369013e9 0.040027667
0.0 RKC2 Foulon 8 100 50 1.56403657908853e8 0.033161477
0.0 RKC2 Foulon 6 100 50 772494.7554515295 0.027979828
0.0 RKC2 Foulon 4 100 50 28229.995241189452 0.026519619
0.0 RKC2 OSullivan 1024 100 50 1.0900556874792067e-7 0.575110553
0.0 RKC2 OSullivan 768 100 50 1.9072605903054773e-7 0.482624466
0.0 RKC2 OSullivan 512 100 50 4.240633809202213e-7 0.378863063
0.0 RKC2 OSullivan 384 100 50 7.489293393582373e-7 0.300729432
0.0 RKC2 OSullivan 256 100 50 1.6779746208370516e-6 0.234785422
0.0 RKC2 OSullivan 192 100 50 2.9769411394897202e-6 0.201860484
0.0 RKC2 OSullivan 128 100 50 6.692734139784724e-6 0.165311681
0.0 RKC2 OSullivan 96 100 50 1.1912125088865764e-5 0.137894383
0.0 RKC2 OSullivan 64 100 50 2.691147345914577e-5 0.105293811
0.0 RKC2 OSullivan 56 100 50 3.521831942489161e-5 0.095118358
0.0 RKC2 OSullivan 48 100 50 4.807355139436751e-5 0.088127885
0.0 RKC2 OSullivan 32 100 50 0.00010932066867093793 0.072391073
0.0 RKC2 OSullivan 24 100 50 0.00019654948785019936 0.058116167
0.0 RKC2 OSullivan 16 100 50 0.0004527954085324242 0.048515876
0.0 RKC2 OSullivan 12 100 50 0.0008251390983392991 0.042167968
0.0 RKC2 OSullivan 8 100 50 0.0019614398938687977 0.033856495
0.0 RKC2 OSullivan 6 100 50 0.003783028008359108 0.03025753
0.0 RKC2 OSullivan 4 100 50 0.011315521060330978 0.023389808


==> foulon_time_convergence_rkg.txt <==
S Scheme Upwinding N M L Error Time
0.0 RKG2 UpwindingThreshold 1024 100 50 1.341551129798013e-7 0.492927349
0.0 RKG2 UpwindingThreshold 768 100 50 2.3520506336047876e-7 0.399698507
0.0 RKG2 UpwindingThreshold 512 100 50 5.204076850260365e-7 0.308810429
0.0 RKG2 UpwindingThreshold 384 100 50 9.184500338241845e-7 0.268301789
0.0 RKG2 UpwindingThreshold 256 100 50 2.0497702596559314e-6 0.211427704
0.0 RKG2 UpwindingThreshold 192 100 50 3.6325808193186933e-6 0.187283835
0.0 RKG2 UpwindingThreshold 128 100 50 8.16189065889465e-6 0.143111694
0.0 RKG2 UpwindingThreshold 96 100 50 1.4520969926052689e-5 0.122364694
0.0 RKG2 UpwindingThreshold 64 100 50 3.2802844935592604e-5 0.088258122
0.0 RKG2 UpwindingThreshold 56 100 50 4.293571882193622e-5 0.102343787
0.0 RKG2 UpwindingThreshold 48 100 50 5.8611356167820604e-5 0.085643553
0.0 RKG2 UpwindingThreshold 32 100 50 0.00013340386335867555 0.065506768
0.0 RKG2 UpwindingThreshold 24 100 50 0.0002401097857216173 0.054267115
0.0 RKG2 UpwindingThreshold 16 100 50 0.0005545148557273594 0.049430125
0.0 RKG2 UpwindingThreshold 12 100 50 0.001014339381597101 0.040775752
0.0 RKG2 UpwindingThreshold 8 100 50 0.0025056709627247326 0.036454695
0.0 RKG2 UpwindingThreshold 6 100 50 0.005664119713827794 0.028869361
0.0 RKG2 UpwindingThreshold 4 100 50 0.023067589435337647 0.024198834
0.0 RKG2 Foulon 1024 100 50 1.3427710659483216e-7 0.472865706
0.0 RKG2 Foulon 768 100 50 2.354080311302914e-7 0.449737712
0.0 RKG2 Foulon 512 100 50 5.208373980718008e-7 0.358146074
0.0 RKG2 Foulon 384 100 50 9.191979550657773e-7 0.2632834
0.0 RKG2 Foulon 256 100 50 2.051420002424547e-6 0.232835245
0.0 RKG2 Foulon 192 100 50 3.6354920590825466e-6 0.187527044
0.0 RKG2 Foulon 128 100 50 8.168412452857828e-6 0.142767851
0.0 RKG2 Foulon 96 100 50 1.4532559679629211e-5 0.134166741
0.0 RKG2 Foulon 64 100 50 0.31758087894950293 0.096297753
0.0 RKG2 Foulon 56 100 50 1030.4274059202248 0.098020756
0.0 RKG2 Foulon 48 100 50 3.6819209463006947e6 0.109523023
0.0 RKG2 Foulon 32 100 50 3.2340208580914764e10 0.074449773
0.0 RKG2 Foulon 24 100 50 4.295969013506567e10 0.057799012
0.0 RKG2 Foulon 16 100 50 1.5724474828406054e10 0.046737276
0.0 RKG2 Foulon 12 100 50 5.0884310990389705e8 0.040304589
0.0 RKG2 Foulon 8 100 50 9.430555620153e6 0.032157163
0.0 RKG2 Foulon 6 100 50 169934.0684272961 0.031039549
0.0 RKG2 Foulon 4 100 50 138.89567095065505 0.022947829
0.0 RKG2 OSullivan 1024 100 50 1.340386740625877e-7 0.537224562
0.0 RKG2 OSullivan 768 100 50 2.3499410156347712e-7 0.432879304
0.0 RKG2 OSullivan 512 100 50 5.199283301475342e-7 0.330070028
0.0 RKG2 OSullivan 384 100 50 9.175968952674221e-7 0.270820969
0.0 RKG2 OSullivan 256 100 50 2.047853764449037e-6 0.216059282
0.0 RKG2 OSullivan 192 100 50 3.62917405414659e-6 0.182944234
0.0 RKG2 OSullivan 128 100 50 8.154217664637193e-6 0.145790381
0.0 RKG2 OSullivan 96 100 50 1.4507300649961295e-5 0.124678706
0.0 RKG2 OSullivan 64 100 50 3.2771906091503926e-5 0.098565252
0.0 RKG2 OSullivan 56 100 50 4.289519229897741e-5 0.088396042
0.0 RKG2 OSullivan 48 100 50 5.8555981905633906e-5 0.083811015
0.0 RKG2 OSullivan 32 100 50 0.00013327744854009204 0.070302977
0.0 RKG2 OSullivan 24 100 50 0.0002398816508812626 0.057278952
0.0 RKG2 OSullivan 16 100 50 0.0005539858246593006 0.044906911
0.0 RKG2 OSullivan 12 100 50 0.0010133683883845343 0.039104944
0.0 RKG2 OSullivan 8 100 50 0.0025035323770817458 0.031988473
0.0 RKG2 OSullivan 6 100 50 0.0056604566737022905 0.027396885
0.0 RKG2 OSullivan 4 100 50 0.023054453555452117 0.022735004


==> foulon_time_convergence_rkl.txt <==
S Scheme Upwinding N M L Error Time
0.0 RKL2 UpwindingThreshold 1024 100 50 1.710197953561574e-7 0.537252074
0.0 RKL2 UpwindingThreshold 768 100 50 3.019510881248019e-7 0.474747772
0.0 RKL2 UpwindingThreshold 512 100 50 6.769461577797486e-7 0.357502711
0.0 RKL2 UpwindingThreshold 384 100 50 1.2012251137603226e-6 0.307517578
0.0 RKL2 UpwindingThreshold 256 100 50 2.6990642086747976e-6 0.245127459
0.0 RKL2 UpwindingThreshold 192 100 50 4.801927144912131e-6 0.199886594
0.0 RKL2 UpwindingThreshold 128 100 50 1.0825271618872136e-5 0.156704142
0.0 RKL2 UpwindingThreshold 96 100 50 1.9297488417755135e-5 0.138421854
0.0 RKL2 UpwindingThreshold 64 100 50 4.368817364515833e-5 0.111744284
0.0 RKL2 UpwindingThreshold 56 100 50 5.722075057496387e-5 0.105159705
0.0 RKL2 UpwindingThreshold 48 100 50 7.818275446410765e-5 0.101072772
0.0 RKL2 UpwindingThreshold 32 100 50 0.00017838153515647992 0.0769763
0.0 RKL2 UpwindingThreshold 24 100 50 0.00032306544264416555 0.065840532
0.0 RKL2 UpwindingThreshold 16 100 50 0.0008153209687166165 0.055107105
0.0 RKL2 UpwindingThreshold 12 100 50 0.00196233224884944 0.048954949
0.0 RKL2 UpwindingThreshold 8 100 50 0.009835201228804191 0.047164565
0.0 RKL2 UpwindingThreshold 6 100 50 0.028499199567457962 0.038586196
0.0 RKL2 UpwindingThreshold 4 100 50 0.09753370768024813 0.02956004
0.0 RKL2 Foulon 1024 100 50 1.7117378269787733e-7 0.550480961
0.0 RKL2 Foulon 768 100 50 3.0220693976386947e-7 0.4846996
0.0 RKL2 Foulon 512 100 50 6.775010982948687e-7 0.386234119
0.0 RKL2 Foulon 384 100 50 1.2021966784178978e-6 0.353342425
0.0 RKL2 Foulon 256 100 50 2.701225777093572e-6 0.264851952
0.0 RKL2 Foulon 192 100 50 4.805766642998866e-6 0.206166463
0.0 RKL2 Foulon 128 100 50 1.0833920855798411e-5 0.161207453
0.0 RKL2 Foulon 96 100 50 1.931282369751994e-5 0.142953419
0.0 RKL2 Foulon 64 100 50 75567.75548439895 0.113219674
0.0 RKL2 Foulon 56 100 50 2.204197137214524e8 0.103135773
0.0 RKL2 Foulon 48 100 50 1.9567368757923462e11 0.096091054
0.0 RKL2 Foulon 32 100 50 1.2094748126253836e14 0.080925233
0.0 RKL2 Foulon 24 100 50 1.7505874996653768e13 0.067483899
0.0 RKL2 Foulon 16 100 50 1.836218001622276e11 0.053717973
0.0 RKL2 Foulon 12 100 50 1.1896037128899279e9 0.048775801
0.0 RKL2 Foulon 8 100 50 8.219830598919309e6 0.047274798
0.0 RKL2 Foulon 6 100 50 60738.92738511027 0.036034511
0.0 RKL2 Foulon 4 100 50 162.20192332299197 0.032662739
0.0 RKL2 OSullivan 1024 100 50 1.708684654219462e-7 0.621260875
0.0 RKL2 OSullivan 768 100 50 3.016744722625805e-7 0.530962494
0.0 RKL2 OSullivan 512 100 50 6.763194642464437e-7 0.410662717
0.0 RKL2 OSullivan 384 100 50 1.200107415310828e-6 0.331283082
0.0 RKL2 OSullivan 256 100 50 2.696531376761988e-6 0.275587024
0.0 RKL2 OSullivan 192 100 50 4.7974194428293046e-6 0.213872834
0.0 RKL2 OSullivan 128 100 50 1.0815092340080691e-5 0.174770426
0.0 RKL2 OSullivan 96 100 50 1.927931639336037e-5 0.148572959
0.0 RKL2 OSullivan 64 100 50 4.364695050735531e-5 0.122540991
0.0 RKL2 OSullivan 56 100 50 5.7166707516072904e-5 0.10718273
0.0 RKL2 OSullivan 48 100 50 7.810883379287957e-5 0.099898331
0.0 RKL2 OSullivan 32 100 50 0.0001782125639968185 0.081075798
0.0 RKL2 OSullivan 24 100 50 0.00032275092433447616 0.070286995
0.0 RKL2 OSullivan 16 100 50 0.0008149044819053207 0.059537052
0.0 RKL2 OSullivan 12 100 50 0.0019595901282448494 0.053678836
0.0 RKL2 OSullivan 8 100 50 0.009835012310958232 0.038900042
0.0 RKL2 OSullivan 6 100 50 0.0285015121997332 0.032557201
0.0 RKL2 OSullivan 4 100 50 0.09748900893389875 0.026079366

